GW230529_181500: A Potential Primordial Binary Black Hole Merger in the Mass Gap

During the fourth observing run of the LIGO-Virgo-KAGRA detector network, the LIGO Livingston observatory detected a coalescing compact binary, GW230529_181500, with component masses of $2.5-4.5\, M_\odot$ and $1.2-2.0\, M_\odot$ at the $90\%$ credible level. The gravitational-wave data alone is insufficient to determine whether the components are neutron stars or black holes. In this paper, we propose that GW230529_181500 originated from the merger of two primordial black holes (PBHs). We estimate a merger rate of $5.0^{+47.0}_{-4.9} \mathrm{Gpc}^{-3}\,\mathrm{yr}^{-1}$ for compact binary coalescences with properties similar to GW230529_181500. Assuming the source is a PBH-PBH merger, GW230529-like events lead to approximately $1.7^{+36.2}_{-1.5} \times 10^{-3}$ of the dark matter in the form of PBHs. The required abundance of PBHs to explain this event is consistent with existing upper limits derived from microlensing, cosmic microwave background observations and the null detection of gravitational wave background by LIGO-Virgo-KAGRA.

==> coverletter.txt <==
GW230529_181500, a recently detected compact binary merger by the LIGO-Virgo-KAGRA collaboration, involves objects in the "lower mass gap", challenging our understanding of neutron star and black hole formation. We propose that GW230529_181500 could be a merger of primordial black holes (PBHs) formed in the early Universe. Our analysis demonstrates that the required PBH abundance to explain this event is consistent with existing observational constraints from microlensing, cosmic microwave background observations, and the null detection of gravitational-wave backgrounds. This finding has significant implications for the nature of dark matter and the origin of compact objects detected by gravitational waves.
